Binary-induced spiral arms inside the disc cavity of AB Aurigae

In this work we demonstrate that the inner spiral structure observed in AB Aurigae can be created by a binary star orbiting inside the dust cavity. We find that a companion with a mass-ratio of 0.25, semi-major axis of 40 au, eccentricity of 0.5, and inclination of 90{\deg} produces gaseous spirals closely matching the ones observed in $^{12}$CO (2-1) line emission. Based on dust dynamics in circumbinary discs (Poblete, Cuello, and Cuadra 2019), we constrain the inclination of the binary with respect to the circumbinary disc to range between 60{\deg} and 90{\deg}. We predict that the stellar companion is located roughly 0.18 arcsec from the central star towards the east-southeast, above the plane of the disc. Should this companion be detected in the near future, our model indicates that it should be moving away from the primary star at a rate of 6 mas/yr on the plane of the sky. Since our companion is inclined, we also predict that the spiral structure will appear to change with time, and not simply co-rotate with the companion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
